Zero Crossing Modulation for Communication with Temporally Oversampled 1-Bit Quantization

Today's communication systems typically use high resolution analog-to-digital converters (ADCs). However, considering future communication systems with data rates in the order of 100Gbit/s the ADC power consumption becomes a major factor due to the high sampling rates. A promising alternative are receivers based on 1-bit quantization and oversampling w.r.t. the signal bandwidth. Such an approach requires a redesign of modulation, receiver synchronization, and demapping. A zero crossing modulation is a natural choice as the information needs to be carried in the zero crossing time instants. The present paper provides an overview on zero crossing modulation, achievable rates, sequence mapping and demapping, 1-bit based channel parameter estimation, and continuous phase modulation as an alternative zero crossing modulation scheme.

==> data/data_asilomar_bler_block_r3-4_mtx2_mrx2-4-6_d1.dat <==
   8.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   8.2500000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   8.5000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   8.7500000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   9.0000000e+00   1.0000000e+00   1.0000000e+00   8.5593220e-01
   9.2500000e+00   1.0000000e+00   1.0000000e+00   4.1803279e-01
   9.5000000e+00   1.0000000e+00   9.6226415e-01   5.3000000e-02
   9.7500000e+00   1.0000000e+00   5.7954545e-01   2.0000000e-03
   1.0000000e+01   1.0000000e+00   1.7781690e-01   0.0000000e+00
   1.0250000e+01   9.9019608e-01   8.0000000e-03   0.0000000e+00
   1.0500000e+01   9.3518519e-01   2.5000000e-04   0.0000000e+00
   1.0750000e+01   4.7196262e-01   0.0000000e+00   0.0000000e+00
   1.1000000e+01   6.0000000e-02   0.0000000e+00   0.0000000e+00
   1.1250000e+01   1.0000000e-03   0.0000000e+00   0.0000000e+00
   1.1500000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.1750000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.2000000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.2250000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.2500000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.2750000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.3000000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.3250000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.3500000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.3750000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.4000000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.4250000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.4500000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.4750000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.5000000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.5250000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.5500000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.5750000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.6000000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00


==> data/data_asilomar_bler_block_r4-5_mtx2_mrx2-4-6_d1.dat <==
   8.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   8.2500000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   8.5000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   8.7500000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   9.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   9.2500000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   9.5000000e+00   1.0000000e+00   1.0000000e+00   8.4166667e-01
   9.7500000e+00   1.0000000e+00   9.9019608e-01   2.9705882e-01
   1.0000000e+01   1.0000000e+00   9.4444444e-01   3.2000000e-02
   1.0250000e+01   1.0000000e+00   5.6741573e-01   1.0000000e-03
   1.0500000e+01   1.0000000e+00   1.4553314e-01   0.0000000e+00
   1.0750000e+01   9.9019608e-01   1.2000000e-02   0.0000000e+00
   1.1000000e+01   7.1126761e-01   1.0000000e-03   0.0000000e+00
   1.1250000e+01   2.3708920e-01   0.0000000e+00   0.0000000e+00
   1.1500000e+01   2.4000000e-02   0.0000000e+00   0.0000000e+00
   1.1750000e+01   2.0000000e-03   0.0000000e+00   0.0000000e+00
   1.2000000e+01   1.0000000e-03   0.0000000e+00   0.0000000e+00
   1.2250000e+01   1.0000000e-03   0.0000000e+00   0.0000000e+00
   1.2500000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.2750000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.3000000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.3250000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.3500000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.3750000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.4000000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.4250000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.4500000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.4750000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.5000000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.5250000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.5500000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.5750000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.6000000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00


==> data/data_asilomar_bler_block_r8-9_mtx2_mrx2-4-6_d1.dat <==
   8.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   8.2500000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   8.5000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   8.7500000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   9.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   9.2500000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   9.5000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   9.7500000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.0000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.0250000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.0500000e+01   1.0000000e+00   1.0000000e+00   9.4444444e-01
   1.0750000e+01   1.0000000e+00   9.9019608e-01   6.4743590e-01
   1.1000000e+01   1.0000000e+00   9.8076923e-01   1.4985163e-01
   1.1250000e+01   1.0000000e+00   8.1451613e-01   1.0000000e-02
   1.1500000e+01   1.0000000e+00   3.4121622e-01   1.0000000e-03
   1.1750000e+01   9.1818182e-01   6.0000000e-02   0.0000000e+00
   1.2000000e+01   6.0000000e-01   2.0000000e-03   0.0000000e+00
   1.2250000e+01   1.4225352e-01   0.0000000e+00   0.0000000e+00
   1.2500000e+01   1.9000000e-02   0.0000000e+00   0.0000000e+00
   1.2750000e+01   1.0000000e-03   0.0000000e+00   0.0000000e+00
   1.3000000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.3250000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.3500000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.3750000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.4000000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.4250000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.4500000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.4750000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.5000000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.5250000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.5500000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.5750000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.6000000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00

